Automated Audio Captioning with Epochal Difficult Captions for Curriculum Learning

In this paper, we propose an algorithm, Epochal Difficult Captions, to supplement the training of any model for the Automated Audio Captioning task. Epochal Difficult Captions is an elegant evolution to the keyword estimation task that previous work have used to train the encoder of the AAC model. Epochal Difficult Captions modifies the target captions based on a curriculum and a difficulty level determined as a function of current epoch. Epochal Difficult Captions can be used with any model architecture and is a lightweight function that does not increase training time. We test our results on three systems and show that using Epochal Difficult Captions consistently improves performance

==> 100epoch.dat <==
epoch difficulty total_tokens_per_epoch avg_tokens_per_batch 
1 0.05 4325 166.3889816360601
2 0.09516258196404048 4340 170.51919866444072
3 0.1392920235749422 4349 173.3439065108514
4 0.18126924692201818 4350 175.64440734557596
5 0.22119921692859512 4353 177.2771285475793
6 0.2591817793182821 4358 179.13856427378965
7 0.29531191028128656 4356 180.73789649415693
8 0.3296799539643607 4354 181.9482470784641
9 0.36237184837822667 4360 183.68447412353925
10 0.3934693402873666 4361 184.3272120200334
11 0.42305018961951335 4362 185.5542570951586
12 0.4511883639059736 4361 185.9382303839733
13 0.47795422323898396 4360 186.89482470784642
14 0.5034146962085906 4361 187.35559265442404
15 0.5276334472589853 4359 188.3839732888147
16 0.5506710358827784 4362 189.09515859766276
17 0.5725850680512734 4364 189.2888146911519
18 0.5934303402594009 4358 189.7696160267112
19 0.6132589765454988 4364 190.14023372287144
20 0.6321205588285577 4361 190.57762938230383
21 0.6500622508888447 4362 191.2270450751252
22 0.6671289163019205 4360 191.6811352253756
23 0.6833632306209468 4363 191.85308848080135
24 0.698805788087798 4362 191.94323873121868
25 0.7134952031398099 4362 192.3188647746244
26 0.7274682069659875 4363 193.07345575959934
27 0.7407597393541085 4366 193.14023372287144
28 0.7534030360583935 4363 193.02838063439066
29 0.7654297119062023 4362 193.40233722871452
30 0.7768698398515702 4363 193.75959933222038
31 0.7877520261732569 4365 194.1202003338898
32 0.7981034820053446 4365 194.25709515859765
33 0.8079500913792459 4365 194.3338898163606
34 0.8173164759472654 4365 194.3856427378965
35 0.8262260565495548 4366 194.7178631051753
36 0.8347011117784134 4365 194.92988313856426
37 0.8427628336863724 4366 195.08013355592655
38 0.8504313807773649 4364 195.39732888146912
39 0.8577259284134865 4364 194.95659432387313
40 0.8646647167633873 4363 195.31385642737897
41 0.8712650964121958 4363 195.542570951586
42 0.8775435717470181 4366 195.677796327212
43 0.883515842226503 4365 195.84808013355592
44 0.8891968416376661 4365 195.7762938230384
45 0.8946007754381357 4365 195.68447412353925
46 0.8997411562771963 4364 196.02838063439066
47 0.9046308377844504 4365 196.22871452420702
48 0.9092820467105875 4363 196.35225375626044
49 0.9137064135006295 4364 196.46577629382304
50 0.9179150013761012 4365 196.03505843071787
51 0.9219183339988468 4363 196.52921535893157
52 0.9257264217856661 4365 196.55091819699499
53 0.9293487869395705 4366 196.3372287145242
54 0.9327944872602503 4364 196.39732888146912
55 0.9360721387932924 4363 196.6076794657763
56 0.9391899373747821 4364 196.53255425709517
57 0.9421556791251615 4366 196.4874791318865
58 0.9449767799435927 4366 196.6093489148581
59 0.9476602940515676 4364 196.6227045075125
60 0.950212931632136 4365 196.99833055091818
61 0.9526410756088591 4364 197.20033388981636
62 0.9549507976064422 4366 196.7762938230384
63 0.9571478731329598 4364 196.87813021702837
64 0.9592377960216338 4365 197.15191986644408
65 0.961225792168278 4365 197.1202003338898
66 0.96311683259876 4364 196.84641068447414
67 0.964915645899155 4366 197.05676126878132
68 0.9666267300396739 4366 197.2721202003339
69 0.9682543636219321 4365 196.98497495826376
70 0.9698026165776815 4366 196.98497495826376
71 0.9712753603457606 4363 197.1752921535893
72 0.9726762775527075 4365 197.3405676126878
73 0.9740088712212447 4365 197.2787979966611
74 0.9752764735296606 4366 197.220367278798
75 0.9764822541439909 4365 197.20534223706176
76 0.9776292281438345 4364 197.03338898163605
77 0.9787202635616228 4366 197.2637729549249
78 0.9797580885541957 4365 197.26210350584307
79 0.9807452982246131 4365 197.2721202003339
80 0.9816843611112658 4365 197.14357262103505
81 0.9825776253605065 4366 197.29382303839733
82 0.9834273245982388 4364 197.18864774624373
83 0.9842355835151455 4365 197.40734557595994
84 0.9850044231795223 4365 197.46911519198665
85 0.9857357660910008 4365 197.51919866444072
86 0.9864314409877991 4366 197.64607679465777
87 0.9870931874195201 4366 197.60267111853088
88 0.9877226600969315 4365 197.6160267111853
89 0.9883214330296045 4365 197.74457429048414
90 0.9888910034617577 4366 197.22537562604342
91 0.9894327956161474 4364 197.35225375626044
92 0.9899481642553665 4365 197.3322203672788
93 0.9904383980694565 4364 197.57262103505843
94 0.9909047228983042 4365 197.82303839732887
95 0.9913483047968794 4366 197.567612687813
96 0.99177025295098 4366 197.4390651085142
97 0.9921716224507743 4366 197.36560934891486
98 0.9925534169290756 4364 197.40901502504173
99 0.9929165910709479 4363 197.5559265442404
100 0.9932620530009145 4365 197.3839732888147

==> 30epoch.dat <==
epoch difficulty total_tokens_per_epoch avg_tokens_per_batch 
1 0.18126924692201818 4350 175.8330550918197
2 0.3296799539643607 4355 182.35559265442404
3 0.4511883639059736 4358 186.15191986644408
4 0.5506710358827784 4361 188.79799666110185
5 0.6321205588285577 4363 190.59432387312188
6 0.698805788087798 4365 191.95659432387313
7 0.7534030360583935 4365 193.05008347245408
8 0.7981034820053446 4365 194.10517529215358
9 0.8347011117784134 4363 195.23205342237063
10 0.8646647167633873 4365 195.2854757929883
11 0.8891968416376661 4365 196.13689482470784
12 0.9092820467105875 4364 195.87312186978298
13 0.9257264217856661 4366 196.42070116861436
14 0.9391899373747821 4366 196.43071786310517
15 0.950212931632136 4364 196.97829716193655
16 0.9592377960216338 4366 197.12186978297163
17 0.9666267300396739 4366 197.03672787979966
18 0.9726762775527075 4365 197.04507512520868
19 0.9776292281438345 4366 197.1202003338898
20 0.9816843611112658 4366 197.33889816360602
21 0.9850044231795223 4365 197.5025041736227
22 0.9877226600969315 4365 197.64273789649417
23 0.9899481642553665 4366 197.5008347245409
24 0.99177025295098 4365 197.15191986644408
25 0.9932620530009145 4364 197.25876460767947
26 0.9944834355792392 4365 197.75626043405677
27 0.9954834190573874 4366 197.42570951585978
28 0.996302136283517 4365 197.08681135225376
29 0.9969724452546241 4365 197.45909849749583
30 0.9975212478233336 4366 197.6110183639399

==> 60epoch.dat <==
epoch difficulty total_tokens_per_epoch avg_tokens_per_batch 
1 0.09516258196404048 4340 170.4424040066778
2 0.18126924692201818 4350 175.80634390651085
3 0.2591817793182821 4354 179.4424040066778
4 0.3296799539643607 4356 182.0534223706177
5 0.3934693402873666 4359 184.06343906510853
6 0.4511883639059736 4361 185.8363939899833
7 0.5034146962085906 4361 187.4424040066778
8 0.5506710358827784 4359 188.677796327212
9 0.5934303402594009 4361 190.20534223706176
10 0.6321205588285577 4364 190.8330550918197
11 0.6671289163019205 4364 191.81969949916527
12 0.698805788087798 4363 191.98163606010016
13 0.7274682069659875 4365 192.6727879799666
14 0.7534030360583935 4364 193.14691151919865
15 0.7768698398515702 4364 193.8931552587646
16 0.7981034820053446 4365 194.36894824707846
17 0.8173164759472654 4366 194.51585976627712
18 0.8347011117784134 4365 194.779632721202
19 0.8504313807773649 4366 194.98664440734558
20 0.8646647167633873 4364 195.33889816360602
21 0.8775435717470181 4365 195.70450751252088
22 0.8891968416376661 4364 196.00834724540903
23 0.8997411562771963 4365 195.9966611018364
24 0.9092820467105875 4365 195.79131886477464
25 0.9179150013761012 4364 196.04006677796326
26 0.9257264217856661 4365 196.68447412353925
27 0.9327944872602503 4366 196.45909849749583
28 0.9391899373747821 4365 196.18363939899834
29 0.9449767799435927 4365 196.63772954924875
30 0.950212931632136 4365 196.8280467445743
31 0.9549507976064422 4366 196.97328881469116
32 0.9592377960216338 4365 197.04173622704508
33 0.96311683259876 4366 196.99165275459097
34 0.9666267300396739 4365 196.95993322203674
35 0.9698026165776815 4366 197.15692821368947
36 0.9726762775527075 4366 197.25709515859765
37 0.9752764735296606 4366 197.3288814691152
38 0.9776292281438345 4365 197.57595993322204
39 0.9797580885541957 4364 197.09682804674458
40 0.9816843611112658 4364 197.2671118530885
41 0.9834273245982388 4364 197.36894824707846
42 0.9850044231795223 4366 197.38230383973288
43 0.9864314409877991 4366 197.51919866444072
44 0.9877226600969315 4366 197.38230383973288
45 0.9888910034617577 4365 197.1118530884808
46 0.9899481642553665 4366 197.47746243739567
47 0.9909047228983042 4366 197.52754590984975
48 0.99177025295098 4365 197.6811352253756
49 0.9925534169290756 4364 197.73121869782972
50 0.9932620530009145 4366 197.26878130217028
51 0.9939032534344844 4364 197.6661101836394
52 0.9944834355792392 4365 197.73455759599332
53 0.9950084060930898 4366 197.37896494156928
54 0.9954834190573874 4364 197.39398998330552
55 0.995913228561536 4364 197.62437395659433
56 0.996302136283517 4366 197.54424040066777
57 0.9966540345425288 4366 197.3255425709516
58 0.9969724452546241 4366 197.46076794657762
59 0.9972605551812316 4365 197.48080133555928
60 0.9975212478233336 4365 197.70617696160267
